SVMax: A Feature Embedding Regularizer

A neural network regularizer (e.g., weight decay) boosts performance by explicitly penalizing the complexity of a network. In this paper, we penalize inferior network activations -- feature embeddings -- which in turn regularize the network's weights implicitly. We propose singular value maximization (SVMax) to learn a more uniform feature embedding. The SVMax regularizer supports both supervised and unsupervised learning. Our formulation mitigates model collapse and enables larger learning rates. We evaluate the SVMax regularizer using both retrieval and generative adversarial networks. We leverage a synthetic mixture of Gaussians dataset to evaluate SVMax in an unsupervised setting. For retrieval networks, SVMax achieves significant improvement margins across various ranking losses. Code available at https://bit.ly/3jNkgDt

==> abstract.txt <==
abstract
A neural network regularizer (, weight decay) boosts performance by explicitly penalizing the complexity of a network. In this paper, we penalize inferior network activations -- feature embeddings -- which in turn regularize the network's weights implicitly. We propose singular value maximization (SVMax) to learn a uniform feature embedding.  The SVMax regularizer integrates seamlessly with both supervised and unsupervised learning. During training, our formulation mitigates model collapse and enables larger learning rates. Thus, our formulation converges within fewer epochs, which reduces the training computational cost. We evaluate the SVMax regularizer using both retrieval and generative adversarial networks. We leverage a synthetic mixture of Gaussians dataset to evaluate SVMax in an unsupervised setting. For retrieval networks, SVMax achieves significant improvement margins across various ranking losses.








abstract


==> paper.txt <==

















     

 
    
       
            
       

       
       
      


 

pgfplots.groupplots
groupplots




table-parse-only,detect-weight=true,detect-inline-weight=text










SVD: A Feature Embedding Regularizer










  David S. HippocampusUse footnote for providing further information
    about author (webpage, alternative address)---not for acknowledging
    funding agencies. 

  Department of Computer Science

  Cranberry-Lemon University

  Pittsburgh, PA 15213 

  hippo@cs.cranberry-lemon.edu 

  
  
  
  
  
  
  
  
  
  
  
  
  
  
  
  
  
  
  
  
  









Introduction




A neural network's knowledge is embodied in both its weights and activations. This difference manifests in how network pruning and knowledge distillation tackle the model compression problem. While pruning literature  compresses models by removing weights with small magnitude, knowledge distillation  reduces computational complexity by matching a cumbersome network's last layer activation (logits).  This perspective emphasizes how neural network literature is dominated by explicit weight regularizers. In contrast, this paper leverages singular value decomposition (SVD) to regularize a feature embedding network through the activation of the last layer -- the feature embedding layer.

Our formulation is inspired by principle component analysis (PCA). Given a set of points, PCA yields orthogonal eigenvectors sorted by their eigenvalues. The principle component is the eigenvector (axis) with the highest variation as shown in Figure  (Right). This shows how eigenvalues of a square matrix, and similarly singular values of a rectangle matrix, provide insights into the embedding space structure. By regularizing the singular values, we shape the feature embedding.

The main contribution of this paper is to leverage the singular value decomposition to regularize the embedding space. We achieve this objective by maximizing the mean singular value. This objective is independent of the data annotation. Thus, it promotes a uniform embedding space in both supervised and unsupervised learning with a single balancing hyperparameter . Furthermore, we present a mathematical analysis of the mean singular value's upper and lower bounds. This reduces the hyperparameter  tuning when the feature embedding is normalized to the unit circle.
 
 
 


The SVD regularizer promotes a uniform embedding space. During training, SVD speeds convergence by enabling large learning rates. The proposed regularizer integrates seamlessly with various ranking losses. It makes no assumption about the sampling procedure. We apply the SVD regularizer to the last feature embedding layer, but the same formulation can be applied to intermediate layers. The SVD regularizer mitigates model collapse in both retrieval networks and generative adversarial networks (GANs) . Finally, the SVD regularizer is also valuable to unsupervised feature embedding trained with a contrastive loss (, CPC) .




In summary, we propose singular value decomposition (SVD) to regularize the feature embedding. Furthermore, we present a mathematical analysis of the mean singular value's upper and lower bounds to reduce hyperparameter tuning (Sec. ). Quantitative evaluation shows how the SVD regularizer boosts performance of ranking losses significantly (Sec. ). Finally, we leverage a GAN for qualitative evaluation ( Sec. ).

















































































































































































































































































































Related Work

Network weight regularizers (, weight decay) dominate the deep learning literature. Weight regularizers support a large spectrum of tasks and architectures. Singular value decomposition (SVD) has been leveraged as a weight regularizer . For instance, Zhang   employ SVD to avoid vanishing and exploding gradients in recurrent neural networks. Similarly, Guo   bounds the singular values of the convolutional layer around 1 to preserve the layer’s input and output norms. A bound output norm mitigates the exploding/vanishing gradient problem. Dropout  is another form of weight regularizer because it shares a common limitation with the aforementioned approaches. Weight regularizer can not enforce an explicit feature embedding objective, , margin maximization between different classes.




Feature embedding regularizers have been intensively studied for classification networks . These regularizers aim for either or both margin maximization and class compactness. For instance, Wen   propose center loss which learns explicit class representatives to promote class compactness. For classification networks, the testing samples' classes are within the training set, , closed-set identification. However, retrieval networks (, product re-identification) assumes an open-set setting. Thus, a retrieval network regularizer should spread features across all dimensions to fully utilize the expressive power of the embedding space. 




In this paper, we leverage SVD to learn a uniform feature embedding. Recent literature  has recognized the importance of a spread-out feature embedding. However, their proposed solutions are tailored for triplet loss, , assume a particular sampling procedure. In this paper, we leverage SVD  as a regularizer because it is simple,  differentiable , and class oblivious. SVD provides a vehicle to control the feature embedding rank (structure).  promote a low rank model to learn compact intermediate layers’ representations. This helps compress neural networks and speed up matrix multiplications on embedded devices (iPhone and Raspberry Pi). In contrast, we regularize the embedding space through a high rank objective. By maximizing the mean singular value, we promote a higher rank representation -- a spread-out embedding. The next section presents our approach.












The SVD Regularizer
We first introduce our mathematical notations. Let  denote
the input images' space and  denote the L2 normalized embeddings space , where  is the space dimensionality. A feature embedding network learns , where  is the network's weights. After learning , we quantify similarity between any image pair using the Euclidean distance through .  


For a training mini-batch of size , a  matrix  stores the samples' embeddings. Assuming , the singular value decomposition (SVD) of  provides the singular values , where  and  are the largest, smallest singular values, respectively. Maximizing the mean singular value regularize the network's last layer activations -- the feature embedding. This implicitly regularizes the network's weights . By maximizing the mean singular value ,  the deep network spreads out its embeddings. The proposed SVD regularizer integrates with both supervised and unsupervised feature embedding networks as follows



where  the original network loss and  is a balancing hyperparameter.








 










 
SVD Lower and Upper bounds: One caveat in equation  is the hyperparameter . It is difficult to tune because the mean singular values  is dependent on (), , the dimensions of . Thus, changing the batch size or embedding dimension  requires a different . To tackle this problem, we utilize a common assumption in metric learning, i.e., the unit-circle embedding assumption. This assumption provides both a lower and upper bounds on ranking losses. By studying the properties of singular values, we impose similar lower and upper bounds on .


 
 
 
 
 
 
 
For an L2-normalized embedding , the largest singular value  is maximum when the embedding rank , i.e., , , and  . Horn and Johnson  provide an upper bound on the largest singular value  as follows



accordingly, the lower bound  on  is 

 
Similarly, an upper bound  is defined on the sum of the singular values. This summation is formally known as the nuclear norm of a matrix . Hu  established an upper bound on this summation using the Frobenius Norm   as follows




where  because of the L2-normalization assumption.


 
Using the aforementioned bounds, the lower and upper bounds on the mean singular value is . With these bounds, we rewrite our final loss formulation as follows,



where  are the upper and lower bounds for , respectively. With the exponential function, our SVD regularize   and grows exponentially. Our retrieval experiments employ this formulation. The balancing hyperparameter  depends on the range of  which is also bounded when the feature embedding is L2-normalized. 






Ranking Losses' Lower and Upper Bounds: We briefly show that ranking losses are bounded when assuming an L2-normalized space. It is important to note that the L2-normalization makes  tuning easier, but it is not required. Equations  and  show triplet and contrastive losses, respectively, and their corresponding bounds.

TL_(a,p,n) T =  [   (D(a_i,p_i)- D(a_i,n_i )  +m)   ]  _ +   &[0,2+m] 
 
CL_(x,y)P=    (1-_x,y)D(x,y))  + _x,y[  m-D(x,y))  ]  _ +   &[0,max(2,m)],

where ,  is the margin between different classes.  and  are the embedding and Euclidean distance functions, respectively. In equation , , , and  are the anchor, positive, negative images in a single triplet  from the triplets set . In equation ,  and  are a single pair of images from the pairs set ;  when  and  belong to different classes; zero otherwise. In the supplementary material, we show similar analysis for N-Pair and angular losses.






 
 

Experiments

In this section, we evaluate the SVD regularizer using both supervised and unsupervised learning. We leverage retrieval and generative adversarial networks for quantitative and qualitative evaluations, respectively.

Retrieval Networks 



































































































Technical Details We evaluate the SVD regularizer quantitatively using three datasets: CUB-200-2011 , Stanford CARS196  and Stanford Online Products . We leverage both GoogLeNet  and ResNet50 ; both pretrained on ImageNet  and fine-tuned for  iterations. These are standard retrieval datasets and architectures. By default, the embedding  is normalized to the unit circle. In all experiments, a batch size  is employed, the learning rate  is fixed for  iterations then decays polynomially till  at iteration . Each batch contains  different classes and  different samples per class. For example, triplet loss employs  different classes and  instances per class. The N-Pair loss's mini-batch contains a single positive pair per class, i.e.,  and . The same setting is used for the angular loss. For contrastive loss,  and  are divided into  positive and  negative pairs. For CUB-200-2011 and CARS196,  iterations; for Stanford online product, .

Baselines We evaluate the SVD regularizer using contrastive , hard triplet , N-pair  and angular  losses. The margin  = 1, 0.2 for contrastive and triplet loss respectively, the angle bound  for angular loss. Similar to SVD, multiple regularizers  promote a uniform embedding space. These regularizers require a supervised setting and push anchor-negative pairs apart. In contrast, the SVD relaxes this requirement. For quantitative evaluation, we leverage the spread-out regularizer , with its default hyperparameter , for its simplicity. To enable the spread-out regularizer on non-triplet ranking losses, we pair every anchor with a random negative sample from the training mini-batch. 







Evaluation Metrics For quantitative evaluation, we leverage Recall@K metric and Normalized Mutual Info (NMI) on the test split.




























































































Results Tables  and  evaluate the SVD regularizer on CUB-200-2011 and Stanford Online Products datasets -- both on GoogLeNet. These tables provide in depth analysis and emphasize our improvement margins on a small and a large dataset. Figure  provides quantitative evaluation on Stanford CARS196. We report the quantitative evaluation on ResNet50 in the supplementary material. Figure  presents a qualitative retrieval evaluations using the three datasets. Our training hyperparameters (, learning rate and batch size) does not favor a particular ranking loss. It is hard to employ the ideal hyperparameters because they depend not only on the ranking loss but also on the dataset size, mini-batch size, and network architecture.




We evaluate SVD using various learning rates. A large learning rate speeds (, ) convergence, but increases the chance of a model collapse. In contrast, a small rate (, ) avoids model collapse but slows convergence. This undesirable behavior is tolerable for small datasets, by increasing the number of iterations , but not for big datasets.  For contrastive and N-pair losses, the SVD is significantly superior to both the vanilla and spread-out baselines especially with a large learning rate. A small  slows convergence and all approaches become equivalent. The spread-out regularizer  and its hyperparameters are tuned for triplet loss. Thus, for this particular loss, the SVD and spread-out regularizers are on par.

In our experiments, we employ a large learning rate because it is the simplest factor to introduce a model collapse. However, the learning rate is not the only factor. We elaborate more on this point in the supplementary material, but introduce one more factor here. A small dataset with large intra-class variations increases the chances of a model collapse. The hard triplet loss quantitative evaluation emphasizes this point. On small fine-grained datasets like CUB or CAR196, the hard triplet loss suffers significantly. Yet, the same implementation is superior on a big dataset like Stanford Online Products. By carefully tuning the training hyperparameter on CUB, it is possible to avoid a degenerate solution. However, this tedious tuning process is unnecessary with either the spread-out or the SVD regularizer.





The angular loss is the most resilient to both the SVD and spread-out regularizers. This loss constrains the angle at the negative point of triplet triangles. By constraining the upper bound of the angle, the angular loss pushes the negative point apart from the center of anchor-positive pair, and drags the anchor-positive pair closer. This angle constraint with the unit-circle normalization make angular loss less vulnerable to model collapse. Thus, both regularizers introduce marginal but steady improvements. 

Wu   show that the distance between any anchor-negative pair uniformly sampled from a -dimensional unit sphere will follows the normal distribution . This mean distance  is large compared to the triplet loss margin , while relatively comparable to the contrastive loss margin . Accordingly, triplet loss converges to zero after a few iterations, because most triplets satisfy the margin  constraint. When triplet loss equals converges to zero, the SVD regularizer with  becomes the dominant term. The SVD regularizer should not dominate because it is oblivious to the data annotations. It equally pushes anchor-positive and anchor-negative pairs apart. A smaller  is a simple solution to this problem. 

A less aggressive ranking loss  is another way to avoid model collapse. For instance, Schroff   have proposed a stabler triplet loss variant that employs semi-hard negatives. The semi-hard triplet loss is stabler than the aggressive hard triplet and lifted structured losses . However, the semi-hard triplet loss requires a very large mini-batch ( ), which is computationally very expensive. Furthermore, if a model collapse is avoided, aggressive triplet loss variants achieve superior performance . The SVD regularizer requires a mini-batch bigger than the embedding dimension, , . This is an easy constraint because retrieval networks favor compact embedding dimensions. Finally, SVD does not make any assumption about the sampling procedure. Thus, unlike , SVD supports various supervised ranking losses. In the next section, we evaluate SVD using an unsupervised network.








































































































































































*
































































*



 



Generative Adversarial Networks

Model collapse is one of the challenges of training a generative adversarial network (GANs) .
To tackle this challenge, Metz   propose an unrolled-GAN to prevent the generator from overfitting to the discriminator at a particular step. In an unrolled-GAN, the generator observes the discriminator for  steps before updating the generator's parameters using from gradient from the final step. The unrolled GAN generator's parameters are updated through a single discriminator unrolled  steps.  The SVD regularizer is a simpler approach to avoid model collapse. We evaluate our regularizer using a simple GAN on a 2D mixture of 8 Gaussians arranged in a circle. This 2D baseline  provides a simple qualitative evaluation and demonstrate SVD's potential in unsupervised learning. Furthermore, the same baseline highlights one limitation of the SVD, , un-scalable to very high dimensions.










































































Figure  shows the dynamics of the GAN generator through time. We use a public PyTorch implementation  of . We made a single modification to the code to use a relatively large learning rate, ,  for both the generator and discriminator. This single modification is a simple and fast way to introduce a model collapse. The public implementation's mixture of Gaussians circle has a radius , i.e., the generated fake embedding is neither L2-normalized nor strictly bounded by a network layer. We kept the radius parameter unchanged to emphasize that neither L2-normalization nor strict-bounds is required.  To mitigate lurking variables' impact (, random network initialization and mini-batch sampling), we fix the random generator's seed for all experiments. We compare SVD against vanilla GAN and a GAN unrolled for five steps. We apply the vanilla SVD regularizer (Eq. ), , , where  and  is computed by applying SVD on the generated fake embedding.





GANs are typically used to generate high resolution images. This high-resolution output is the main limitation of the SVD regularizer. The current formulation assumes the batch size is bigger than the embedding dimension, , . This constraint is trivial for the Gaussians mixture 2D dataset and retrieval networks with a compact embedding dimensionality (, ). However, this constraint hinders high resolution image generators because the mini-batch size constraints becomes , where , , and  are the generated image's width, height and number of channels, respectively. Nevertheless, this GAN experiment emphasizes the potential of the SVD regularizer in unsupervised learning.








Ablation Study
In this section, we evaluate two hypotheses: (1) The SVD regularizer boosts retrieval performance because it learns a uniform feature embedding, (2) The same SVD hyperparameter  supports different embedding dimensions and batch sizes; this is the main objective of the mean singular value's bounds analysis.

To evaluate the SVD regularizer's impact on the feature embedding, we embed the MNIST dataset into the 2D unit circle. In this experiment, we used a tiny CNN (one conv and one hidden layer). Figure  shows the embedding space after training for  epochs. Compared to the vanilla contrastive loss, the feature embedding spreads-out uniformly and rapidly when using the SVD regularizer.



The mean singular value bounds' analysis makes the hyperparameter  tuning easier. The SVD hyperparameter  becomes dependent on the ranking loss only and independent of both the batch size and the embedding dimension. Figure  presents a quantitative evaluation using Stanford Online Products with various embedding dimensions. We employ a batch size  for dimensions , respectively. In this experiment, we employ a MobileNetV2  to fit our neural network on a 24GB GPU. Evaluation on CUB-200-2011 with various embedding dimensions is reported in the supplementary material.





















































































































































































































































*













	Discussion
	
	
	
	not well-suited for semi-hard negative sampling because this sampling strategy is already robust to model collapse. However, semi-hard triplet loss suffers slow convergence rate unless a very large batch b=1,800 is utilized.
	Technical issue:  Tensorflow and Numpy svd compute the singular value decomposition across the minimum dimension for . Thus, batch size  should be bigger than embedding dimension . We use a 24GB GPU, the biggest we can access, for our experiments.
	

	
	





Conclusion
We have utilized singular value decomposition (SVD) as a feature embedding regularizer. The SVD regularizer promotes a uniform embedding, mitigates model collapse, and enables high learning rates. Unlike other embedding regularizers, the SVD regularizer supports a large spectrum of ranking losses. Furthermore, it is oblivious to data annotation; accordingly, it supports both supervised and unsupervised learning. We leverage a generative adversarial network to demonstrate SVD's potential in unsupervised learning. Quantitative retrieval evaluation highlights a significant performance improvement due to the SVD regularizer.




	ieee
	


Supplementary Material






Ranking Losses' Lower and Upper Bounds:  Bounds on N-pair loss depends on the number of negatives which is . The N-pair loss leverages the dot product to quantify similarity between feature embeddings, ,. In addition, N-pairs loss employs softmax on the embedding similarity. Thus, the loss lower and upper bounds for N-pair is defined as follows:



Equations  and  show the angular loss formulation. Similar to N-pair, the angular loss employs a single positive pair per mini-batch, i.e., the number of negatives per object .

AL &= [ 1+_nB, y_ny_a^exp(f_a,p,n)]  
 
s.t.f_a,p,n &= 4^2(a + p )^T n - 2(1+^2) a ^T n ,

When ,  Thus, the angular loss bounds are defined as follows:


  

Evaluation Metrics For quantitative evaluation, we leverage Recall@K metric and Normalized Mutual Info (NMI) on the test split. The NMI score evaluates the quality of cluster alignments.  where , is the ground-truth clustering, while  is a clustering assignment for the learned embedding.  and  denote mutual information and entropy, respectively. We use K-means to compute . 

Further Quantitative Evaluation:  In the main paper, we report quantitative results using GoogLeNet. Figures  and  present quantitative evaluation using ResNet50 on CUB-200-2011 and Stanford CARS196, respectively.



















































































































*




















































































































*


Figures  presents a quantitative evaluation using both triplet and contrastive losses with various embedding dimensions. We employ a batch size  for dimensions , respectively. In this experiment, we employ a MobileNetV2  to fit our neural network on a 24GB GPU. The N-pair and angular loss evaluations are dropped because their GPU implementation assumes a single pair of anchor-positive per class. The CUB-200-2011, with 100 training classes, is too small to provide  anchor-positive pairs.


































































































































































*

In the main paper, we discuss two factors that contribute to model collapse in retrieval networks: learning rate and dataset size. Yet, other factors contributes as well. For instance, the chance of a model collapse decrease as the embedding dimension  decreases or the mini-batch size  increases. A large training mini-batch restrains the noisy gradient of a large learning rate at an early training stage.  


Our evaluation hyperparameters (, learning rate and batch size) does not favor a particular ranking loss.  The ideal hyperparameters are equally dependent on both the ranking loss and other factors like the dataset size, embedding dimension, and the network architecture. Our hyperparameters are particularly inconsistent with the vanilla N-pair loss because it is not formulated for L2-normalized embedding space. 
Table  presents a quantitative evaluation for the SVD regularizer applied on N-pair loss without the L2-Normalization. The spread-out regularizer degenerates severely, while SVD remains resilient, because spread-out regularizer requires an L2-normalized embedding while SVD does not. Since the embedding space is unbounded, we employ the vanilla SVD regularizer, ,  with .


































































 




==> svmax.txt <==







 











 
    
       
            
       

       
       
      




pgfplots.groupplots
groupplots




table-parse-only,detect-weight=true,detect-inline-weight=text










: A Feature Embedding Regularizer










  David S. HippocampusUse footnote for providing further information
    about author (webpage, alternative address)---not for acknowledging
    funding agencies. 

  Department of Computer Science

  Cranberry-Lemon University

  Pittsburgh, PA 15213 

  hippo@cs.cranberry-lemon.edu 

  
  
  
  
  
  
  
  
  
  
  
  
  
  
  
  
  
  
  
  
  









Introduction






A neural network's knowledge is embodied in both its weights and activations. This difference manifests in how network pruning and knowledge distillation tackle the model compression problem. While pruning literature  compresses models by removing less significant weights, knowledge distillation  reduces computational complexity by matching a cumbersome network's last layer activations (logits).  This perspective emphasizes how neural network literature is dominated by explicit weight regularizers. In contrast, this paper leverages singular value decomposition (SVD) to regularize a network through its last layer activations -- its feature embedding.

Our formulation is inspired by principal component analysis (PCA). Given a set of points and their covariance, PCA yields the set of orthogonal eigenvectors sorted by their eigenvalues. The first eigenvector (principal component) is the axis with the highest variation as shown in Figure  (Right). Singular values behave similarly on rectangular matrices and provide similar insights about the feature embedding. As such, by regularizing the singular values, we reshape the feature embedding.

The main contribution of this paper is to leverage the singular value decomposition of a network's activations to regularize the embedding space. We achieve this objective through singular value maximization (). Our formulation is independent of the data annotation, and thus it promotes a uniform embedding space in both supervised and unsupervised learning with a single balancing hyperparameter . Furthermore, we present a mathematical analysis of the mean singular value's lower and upper bounds. Our analysis reduces the hyperparameter  tuning when the feature embedding is normalized to the unit circle.
 
 
 


The  regularizer promotes a uniform embedding space. During training,  speeds up convergence by enabling large learning rates. The  regularizer integrates seamlessly with various ranking losses. It makes no assumption about the sampling procedure. We apply the  regularizer to the last feature embedding layer, but the same formulation can be applied to intermediate layers. The  regularizer mitigates model collapse in both retrieval networks and generative adversarial networks (GANs) . Furthermore, the  regularizer is useful when training unsupervised feature embedding networks with a contrastive loss (, CPC) .




In summary, we propose singular value maximization to regularize the feature embedding. In addition, we present a mathematical analysis of the mean singular value's lower and upper bounds to reduce hyperparameter tuning (Sec. ). We quantitatively evaluate how the  regularizer significantly boosts the performance of ranking losses (Sec. ). And we provide a qualitative evaluation of using  in the unsupervised learning setting via GAN training (Sec. ).























































































































































































































































































































Related Work

Network weight regularizers dominate the deep learning regularizer literature, because they support a large spectrum of tasks and architectures. Singular value decomposition (SVD) has been applied as a weight regularizer in several recent works  . Zhang   employ SVD to avoid vanishing and exploding gradients in recurrent neural networks. Similarly, Guo   bound the singular values of the convolutional layer around 1 to preserve the layer’s input and output norms. A bounded output norm mitigates the exploding/vanishing gradient problem. Dropout  is another form of weight regularizer. Weight regularizers share the common limitation that they do not enforce an explicit feature embedding objective and thus ineffective against model collapse.




Feature embedding regularizers have also been extensively studied, especially for classification networks . These regularizers aim to maximize class margins, class compactness, or both simultaneously. For instance, Wen   propose center loss to explicitly learn class representatives and thus promote class compactness. In classification tasks, test samples are assumed to lie within the same classes of the training set, , closed-set identification. However, retrieval tasks, such as product re-identification, assume an open-set setting. Because of this, a retrieval network regularizer should aim to spread features across many dimensions to fully utilize the expressive power of the embedding space. 


Recent literature  has recognized the importance of a spread-out feature embedding. However, this literature is tailored to triplet loss and therefore assumes a particular sampling procedure. In this paper, we leverage SVD as a regularizer because it is simple,  differentiable , and class oblivious. SVD has been used to promote low rank models to learn compact intermediate layer representations . This helps compress the network and speed up matrix multiplications on embedded devices (iPhone and Raspberry Pi). In contrast, we regularize the embedding space through a high rank objective. By maximizing the mean singular value, we promote a higher rank representation -- a spread-out embedding. 


















Singular Value Maximization ()
We first introduce our mathematical notation. Let  denote
the image space and  denote the feature embeddings space, where  is the dimension of the features. A feature embedding network is a function , parameterized by the network's weights . We quantify similarity between an image pair  via the Euclidean distance in feature space, , .




During training, a  matrix  stores  samples embeddings, where  is the mini-batch size. Assuming , the singular value decomposition (SVD) of  provides the singular values , where  and  are the largest and smallest singular values, respectively. We maximize the mean singular value,  , to regularize the network's last layer activations -- the feature embedding. By maximizing the mean singular value, the deep network spreads out its embeddings. This has the added benefit of implicitly regularizing the network's weights . The proposed  regularizer integrates with both supervised and unsupervised feature embedding networks as follows



where  is the original network loss and  is a balancing hyperparameter.








 










 
Lower and Upper Bounds of the Mean Singular Value: One caveat to equation  is the hyperparameter . It is difficult to tune because the mean singular value  depends on the range of values inside  and its dimensions (). Thus, changing the batch size or embedding dimension  requires a different . To address this, we utilize a common assumption in metric learning -- the unit circle (L2-normalized) embedding assumption. This assumption provides both lower and upper bounds on ranking losses. This will allow us to impose lower and upper bounds on .


 
 
 
 
 
 
For an L2-normalized embedding , the largest singular value  is maximum when the matrix-rank of  equals one, , , , , and  . Horn and Johnson  provide an upper bound on the largest singular value  as follows



accordingly, the lower bound  on  is 

 
Similarly, an upper bound is defined on the sum of the singular values . This summation is formally known as the nuclear norm of a matrix . Hu  established an upper bound on this summation using the Frobenius Norm   as follows




where  because of the L2-normalization assumption.


 
Accordingly, the lower and upper bounds of  are . With these bounds, we rewrite our final loss function as follows





The  regularizer  grows exponentially . We employ this loss function in all our retrieval experiments. It is important to note that the L2-normalized assumption makes  tuning easier, but it is not required. Equation  makes the hyperparameter  only dependent on the range of  which is also bounded for ranking losses.








Lower and Upper Bounds of Ranking Losses: We briefly show that ranking losses are bounded when assuming an L2-normalized embedding. Equations  and  show triplet and contrastive losses, respectively, and their corresponding bounds .

TL_(a,p,n) T =  [   (D(a,p)- D(a,n )  +m)   ]  _ +   & [][L,U] [0,2+m], 
 
CL_(x,y)P=    (1-_x,y)D(x,y))  + _x,y[  m-D(x,y))  ]  _ +   & [][L,U] [0,2],

where ,  is the margin between classes.  and  are the embedding and Euclidean distance functions, respectively. In equation , , , and  are the anchor, positive, and negative images in a single triplet  from the triplets set . In equation ,  and  form a single pair of images from the pairs set .  when  and  belong to different classes; zero otherwise. In the supplementary material, we show similar analysis for N-pair and angular losses.






 
 

Experiments

In this section, we evaluate the  regularizer using both supervised and unsupervised learning. We leverage retrieval and generative adversarial networks for quantitative and qualitative evaluations, respectively.

Retrieval Networks 



































































































Technical Details We evaluate the  regularizer quantitatively using three datasets: CUB-200-2011 , Stanford CARS196 , and Stanford Online Products . We use GoogLeNet  and ResNet50 ; both pretrained on ImageNet  and fine-tuned for  iterations. These are standard retrieval datasets and architectures. By default, the embedding  is normalized to the unit circle. In all experiments, a batch size  is employed, the learning rate  is fixed for  iterations then decayed polynomially to  at iteration . Each batch contains  different classes and  different samples per class. For example, triplet loss employs  different classes and  instances per class. The mini-batch of N-pair loss contains  classes and a single positive pair per class,  and . This same mini-batch setting is used for angular loss. For contrastive loss,  and  are divided into  positive and  negative pairs. For CUB-200 and CARS196,  iterations; for Stanford Online Products, .

Baselines We evaluate the  regularizer using contrastive , hard triplet , N-pair  and angular  losses. We use the margin  for contrastive loss,  for triplet loss, and the angle bound  for angular loss. Similar to , multiple regularizers  promote a uniform embedding space. However, these regularizers require a supervised setting to push anchor-negative pairs apart. In contrast,  relaxes this requirement. For quantitative evaluation, we compare our method against the spread-out regularizer , with its default hyperparameter . To enable the spread-out regularizer on non-triplet ranking losses, we pair every anchor with a random negative sample from the training mini-batch. 







Evaluation Metrics For quantitative evaluation, we use the Recall@K metric and Normalized Mutual Info (NMI) on the test split.




























































































Results Tables  and  present quantitative retrieval evaluation on CUB-200 and Stanford Online Products datasets -- both using GoogLeNet. These tables provide in depth analysis and emphasize our improvement margins on a small and large dataset. Figure  provides quantitative evaluation on Stanford CARS196. We report the quantitative evaluation on ResNet50 in the supplementary material. Figure  presents a qualitative retrieval evaluation using the three datasets. Our training hyperparameters -- learning rate  and number of iterations  -- do not favor a particular ranking loss.




We evaluate  on various learning rates. A large learning rate, , , speeds up convergence, but increases the chance of mode collapse. In contrast, a small rate, , , is likely to avoid mode collapse but is slow to converge. This undesirable effect is tolerable for small datasets -- where increasing the number of training iterations  does not drastically increase the overall training time -- but it is infeasible for large datasets.  For contrastive and N-pair losses,  is significantly superior to both the vanilla and spread-out baselines, especially with a large learning rate. A small  slows convergence and all approaches become equivalent. The spread-out regularizer  and its hyperparameters are tuned for triplet loss. Thus, for this particular ranking loss, the  and spread-out regularizers are on par.


In our experiments, we employ a large learning rate because it is the simplest factor to introduce a model collapse. However, the learning rate is not the only factor. Another factor is the training dataset size and its intra-class variations.  A small dataset with large intra-class variations increases the chances of a model collapse. For example, a pair of dissimilar birds from the same class justifies a model collapse when coupled with a large learning rate. The hard triplet loss experiments emphasize this point because every anchor is paired the hardest positive and negative samples. On small fine-grained datasets like CUB-200 or CARS196, the vanilla hard triplet loss suffers significantly. Yet, the same implementation is superior on a big dataset like Stanford Online Products. By carefully tuning the training hyperparameter on CUB-200, it is possible to avoid a degenerate solution. However, this tedious tuning process is unnecessary when using either the spread-out or the  regularizer.





The  vanilla N-pair loss underperforms because it does not support feature embedding on the unit circle. Both spread-out and  mitigate this limitation. [Will comment on Angular loss -- still running more experiments]





Wu   show that the distance between any anchor-negative pair, which is randomly sampled from an -dimensional unit sphere, follows the normal distribution . This mean distance  is large relative to the triplet loss margin , but comparable to the contrastive loss margin . Accordingly, triplet loss converges to zero after a few iterations, because most triplets satisfy the margin  constraint. When triplet loss equals zero, the  regularizer with  becomes the dominant term. However, the  regularizer should not dominate because it is oblivious to data annotations; it equally pushes anchor-positive and anchor-negative pairs apart. Reducing  to  solves this problem.

A less aggressive triplet loss  is another way to avoid model collapse. For instance, Schroff   have proposed a triplet loss variant that employs semi-hard negatives. The semi-hard triplet loss is more stable than the aggressive hard triplet and lifted structured losses . Unfortunately, the semi-hard triplet loss assumes a very large mini-batch ( ), which is impractical. Furthermore, when model collapse is avoided, aggressive triplet loss variants achieve superior performance . In contrast, the  regularizer only requires a larger mini-batch than the embedding dimension, , , a natural constraint for retrieval networks which favor compact embedding dimensions. Additionally,  does not make any assumption about the sampling procedure. Thus, unlike ,  supports various supervised ranking losses.








































































































































































*
































































*



 



Generative Adversarial Networks

Model collapse is one of the main challenges of training generative adversarial networks (GANs) .
To tackle this challenge, Metz   propose an unrolled-GAN to prevent the generator from overfitting to the discriminator. In an unrolled-GAN, the generator observes the discriminator for  steps before updating the generator's parameters using the gradient from the final step. Alternatively, we leverage the simpler  regularizer to avoid model collapse. We evaluate our regularizer using a simple GAN on a 2D mixture of 8 Gaussians arranged in a circle. This 2D baseline  provides a simple qualitative evaluation and demonstrates 's potential in unsupervised learning. This same baseline also highlights one limitation of the , , its scalability to very high dimensions.










































































Figure  shows the dynamics of the GAN generator through time. We use a public PyTorch implementation  of . We made a single modification to the code to use a relatively large learning rate, ,  for both the generator and discriminator. This single modification is a simple and fast way to induce model collapse. The mixture of Gaussians circle has a radius , , the generated fake embedding is neither L2-normalized nor strictly bounded by a network layer. We kept the radius parameter unchanged to emphasize that neither L2-normalization nor strict-bounds are required. To mitigate the impact of lurking variables (, random network initialization and mini-batch sampling), we fix the random generator's seed for all experiments. We apply  to a vanilla and an unrolled GAN for five steps. We apply the vanilla  regularizer (Eq. ), , , where  and  is mean singular value of the generator fake embedding.





GANs are typically used to generate high resolution images. This high-resolution output is the main limitation of the  regularizer. The current formulation assumes the batch size is bigger than the embedding dimension, , . This constraint is trivial for the Gaussians mixture 2D dataset and retrieval networks with a compact embedding dimensionality (, ). However, this constraint hinders high resolution image generators because the mini-batch size constraint becomes , where , , and  are the generated image's width, height, and number of channels, respectively. Nevertheless, this GAN experiment emphasizes the potential of the  regularizer in unsupervised learning.








Ablation Study
In this section, we evaluate two hypotheses: (1) the  regularizer boosts retrieval performance because it learns a uniform feature embedding, (2) the same  hyperparameter  supports different embedding dimensions and batch sizes -- the main objective of the mean singular value's bounds analysis.

To evaluate the  regularizer's impact on feature embeddings, we embed the MNIST dataset onto the 2D unit circle. In this experiment, we used a tiny CNN (one convolutional layer and one hidden layer). Figure  shows the embedding space after training for  epochs. When using the  regularizer, the feature embeddings spread out more uniformly and rapidly than the vanilla contrastive loss.



The mean singular value bound analysis makes tuning the hyperparameter  easier. This hyperparameter becomes only dependent on the ranking loss and independent of both the batch size and the embedding dimension. Figure  presents a quantitative evaluation using the CUB-200 dataset. We explore various batch sizes  and embedding dimensions . We employ a MobileNetV2  to fit the big batch  on a 24GB GPU. The supplementary material contains a similar evaluation on the Stanford Online Products and CARS196 datasets.







































































































































































































*















	Discussion
	
	
	
	not well-suited for semi-hard negative sampling because this sampling strategy is already robust to model collapse. However, semi-hard triplet loss suffers slow convergence rate unless a very large batch b=1,800 is utilized.
	Technical issue:  Tensorflow and Numpy svd compute the singular value decomposition across the minimum dimension for . Thus, batch size  should be bigger than embedding dimension . We use a 24GB GPU, the biggest we can access, for our experiments.
	

	
	





Conclusion
We have proposed singular value maximization () as a feature embedding regularizer.  promotes a uniform embedding, mitigates model collapse, and enables large learning rates. Unlike other embedding regularizers, the  regularizer supports a large spectrum of ranking losses. Moreover, it is oblivious to data annotation and, as such, supports both supervised and unsupervised learning. Qualitative evaluation using a generative adversarial network demonstrates 's potential in unsupervised learning. Quantitative retrieval evaluation highlight significant performance improvements due to the () regularizer.




	ieee
	


Supplementary Material






Lower and Upper Bounds of Ranking Losses:  Bounds on N-pair loss depends on the number of negatives which is . The N-pair loss leverages the dot product to quantify similarity between feature embeddings, , . In addition, N-pairs loss applies softmax on the embedding similarity. Thus, the lower and upper bounds for N-pair loss is defined as follows:



Equations  and  show the angular loss formulation. Similar to N-pair, the angular loss constructs each mini-batch with a single positive pair, , the number of negatives per object .

AL &= [ 1+_nB, y_ny_a^exp(f_a,p,n)]  
 
s.t.f_a,p,n &= 4^2(a + p )^T n - 2(1+^2) a ^T n ,

When , , and  Thus, the angular loss bounds are defined as follows:


  

Evaluation Metrics For quantitative evaluation, we leverage Recall@K metric and Normalized Mutual Info (NMI) on the test split. The NMI score evaluates the quality of cluster alignments.  where , is the ground-truth clustering, while  is a clustering assignment for the learned embedding.  and  denote mutual information and entropy, respectively. We use K-means to compute . 




















































































































*



















































































































*

Further Quantitative Evaluation:  In the main paper, we report quantitative results using GoogLeNet. Figures  and  present quantitative evaluation using ResNet50 on CUB-200-2011 and Stanford CARS196, respectively.



Our evaluation hyperparameters (, learning rate and batch size) do not favor a particular ranking loss.  The ideal hyperparameters are equally dependent on both the ranking loss and other factors like the dataset size, embedding dimension, and the network architecture. Our hyperparameters are particularly inconsistent with the vanilla N-pair loss because it is not formulated for L2-normalized embedding space. 
Table  presents a quantitative evaluation for the  regularizer applied on N-pair loss without the L2-Normalization. The spread-out regularizer degenerates severely, while  remains resilient. The spread-out regularizer requires an L2-normalized embedding while  does not. Since the embedding space is unbounded, we employ the vanilla  regularizer, ,  with . To be continued ..















































































Figures  and  present a quantitative evaluation with various embedding dimensions. We employ a batch size  for dimensions , respectively. In this experiment, we employ a MobileNetV2  to fit our neural network on a 24GB GPU. The N-pair and angular loss evaluations are dropped because their GPU implementation assumes a single pair of anchor-positive per class. The CARS196, with 98 training classes, is too small to provide  anchor-positive pairs.















































































































































































































*

































































































































































*

In the main paper, we discuss two factors that contribute to model collapse in retrieval networks: learning rate and dataset size. Yet, other factors contributes as well. For instance, the chances of model collapse decrease as the embedding dimension  decreases or the mini-batch size  increases. A large training mini-batch restrains the noisy gradient of a large learning rate at an early training stage.  





 



